The Elfe System - Verifying mathematical proofs of undergraduate students

Elfe is an interactive system for teaching basic proof methods in discrete mathematics. The user inputs a mathematical text written in fair English which is converted to a special data-structure of first-order formulas. Certain proof obligations implied by this intermediate representation are checked by automated theorem provers which try to either prove the obligations or find countermodels if an obligation is wrong. The result of the verification process is then returned to the user. Elfe is implemented in Haskell and can be accessed via a reactive web interface or from the command line. Background libraries for sets, relations and functions have been developed. It has been tested by students in the beginning of their mathematical studies.

==> evaluation.dat <==
1	1	1	1	1	1
6	1	1	4	1	1
1	1	1	1	1	1
1	2	3	2	4	1
6	5	2	2	2	1
4	3	2	2	1	1
3	5	5	4	4	3
2	2	5	5	6	5
4	2	2	1	2	1
5	2	2	2	4	3
5	4	2	3	4	2
2	3	2	3	1	1

==> running.dat <==
name, parsing, verifying, total
{Complement of a complement of a set}, 23.9 ms, 357.0 ms, 380.9 ms
{Injective composition}, 276.1 ms, 9912.0 ms, 10190.0 ms
{Composition of function and its inverse}, 426.0 ms, 661.7 ms, 1088.0 ms
{Transitive, symmetric and bound relation}, 28.9 ms, 186.4 ms, 215.4 ms
{Union of relation and its inverse}, 20.7 ms, 592.8 ms, 613.5 ms
{Set complement and union distribution}, 40.5 ms, 1527.0 ms, 1568.0 ms
{Set union and intersection distribution}, 32.5 ms, 4672.0 ms, 4705.0 ms
{Subrelation and symmetry}, 23.1 ms, 557.8 ms, 580.9 ms
{Inverse and complement of a relation}, 42.3 ms, 671.8 ms, 714.1 ms
{Cantor's theorem}, 321.3 ms, 4041.0 ms, 4362.0 ms
{Knaster-Tarski theorem}, 4\,500.0 ms, 31\,540.0 ms, 36\,040.0 ms

